Sequential Processing Strategies in Fronthaul Constrained Cell-Free Massive MIMO Networks

In a cell-free massive MIMO (CFmMIMO) network with a daisy-chain fronthaul, the amount of information that each access point (AP) needs to communicate with the next AP in the chain is determined by the location of the AP in the sequential fronthaul. Therefore, we propose two sequential processing strategies to combat the adverse effect of fronthaul compression on the sum of users' spectral efficiency (SE): 1) linearly increasing fronthaul capacity allocation among APs and 2) Two-Path users' signal estimation. The two strategies show superior performance in terms of sum SE compared to the equal fronthaul capacity allocation and Single-Path sequential signal estimation.

==> data/revision1/data_diffK_R1000.csv <==
WMSE_p1_eq,WMSE_p1_lin,WMSE_p1_log,MSE_p1_eq,MSE_p1_lin,MSE_p1_log,eq_p1_eq,eq_p1_lin,eq_p1_log,WMSE_p2_eq,WMSE_p2_lin,WMSE_p2_log,MSE_p2_eq,MSE_p2_lin,MSE_p2_log,eq_p2_eq,eq_p2_lin,eq_p2_log,MMSE_cen_inff,R
5.24678770401768,5.24297378120812,5.24669858604596,5.24678770401582,5.24357441638623,5.24673367326438,5.2467877040144,5.2416338604906,5.24669858604596,5.24678770403203,5.24660779903475,5.23058901535856,5.24678770403102,5.24661211370785,5.23673290049873,5.24678770402934,5.24649148157853,5.23058901535856,5.24678770404003,2
10.2219957717798,10.1364463220537,10.2081370467064,10.2219870597313,10.1469630297031,10.2153967929361,10.2219796297303,10.1008088194572,10.2081370467064,10.2220466911021,10.204094875932,9.89561645238196,10.2220426561832,10.2077344725299,10.0072101648938,10.2220349735361,10.1912026048271,9.89561645238196,10.2220721738942,4
15.3341029289502,15.0025503322827,15.2466469118655,15.3323431310921,15.0150569659677,15.2993457654913,15.3306973161733,14.8685022759757,15.2466469118655,15.3433660567309,15.2388923296746,13.6609041124872,15.3425958359925,15.2583801564743,14.0564722798308,15.3408991390406,15.1526417561558,13.6609041124872,15.3478933200056,6
19.5742589743971,18.8600434813056,19.4021402388293,19.5548351825281,18.86989398629,19.5553398749146,19.5340277004592,18.5951774776297,19.4021402388293,19.7013410418641,19.4135498573717,15.3548893530159,19.693100296269,19.4669289339441,16.0470779937316,19.6705101624771,19.1927323046017,15.3548893530159,19.7639685509931,8
23.4637200657805,22.6727197579067,23.4307323593712,23.3635854821592,22.5889051851147,23.7222752283645,23.2619531016941,22.1887239767578,23.4307323593712,24.0904627521426,23.6632588828475,15.9911039758742,24.0440283929874,23.739864114078,17.0283460592182,23.9107005454193,23.1976017703223,15.9911039758742,24.4089324586358,10
25.9898195683881,25.4607701150311,26.2598570302956,25.7478176001211,25.2327482294349,26.8325441917378,25.492262211315,24.6388473007236,26.2598570302956,27.798152802381,27.4175225047291,15.9038159994345,27.6733833534858,27.5075465832815,17.222935689815,27.3008454222387,26.5976000943331,15.9038159994345,28.7267838216524,12
27.2290722101825,27.8489513236654,28.2238775975548,26.8505666236108,27.4461900533566,29.0379909769783,26.4489909081225,26.6809201386728,28.2238775975548,30.7555580753888,30.6647280543552,15.117785212034,30.5226210488861,30.7459700120579,16.655693534583,29.8036140251621,29.4143386901551,15.117785212034,32.818420031773,14
27.6777369843772,29.842233185675,29.3791805818242,27.1185213799818,29.1382542541951,30.544671430647,26.5481254960382,28.0713832316784,29.3791805818242,33.6055177404642,33.9682218408506,14.1151419816109,33.2060907876128,34.0253076917063,15.9625558852394,31.9305553381151,32.0334640563519,14.1151419816109,37.4495863669426,16
26.9517568798653,30.4258452340145,29.052044517916,26.2788721953649,29.4812217222411,30.573473130209,25.5762832327932,28.0804459023877,29.052044517916,35.3338128741147,36.5052048147015,13.1898448827901,34.8026959086203,36.5198855960228,15.2805444437262,33.0766625922495,34.0051468072004,13.1898448827901,41.2690121152343,18
25.5267453504245,30.2983343244831,27.8788294760621,24.7768891110621,29.1319551619136,29.7894442796491,23.9524358908112,27.1894524309938,27.8788294760621,36.1247086322009,38.1608634255978,11.8339423782182,35.52140077853,38.1184815113129,14.1878538113875,33.297479399554,34.9385595635978,11.8339423782182,44.5759819182719,20


==> data/revision1/data_diffK_R500.csv <==
WMSE_p1_eq,WMSE_p1_lin,WMSE_p1_log,MSE_p1_eq,MSE_p1_lin,MSE_p1_log,eq_p1_eq,eq_p1_lin,eq_p1_log,WMSE_p2_eq,WMSE_p2_lin,WMSE_p2_log,MSE_p2_eq,MSE_p2_lin,MSE_p2_log,eq_p2_eq,eq_p2_lin,eq_p2_log,MMSE_cen_inff,R
5.246745948918,5.20102196591309,5.24042565975585,5.24674248618602,5.20537667725829,5.24278705225902,5.24673982294584,5.19088042216723,5.24042565975585,5.24677275388159,5.23513017348864,5.06925570744925,5.24677087109966,5.23551611024664,5.10999913074079,5.2467677299817,5.22868624333133,5.06925570744925,5.24678770404003,2
10.1188783592408,9.71482405658121,10.0358620873274,10.1077661992673,9.70504616249927,10.0920909453718,10.0983885227558,9.60845837910594,10.0358620873274,10.1873492337598,10.021223374611,7.9509490743566,10.1819558072571,10.0437387014532,8.21160208518677,10.171725000927,9.93788525763461,7.9509490743566,10.2220721738942,4
13.8314422801975,13.5803891381705,14.0533062364278,13.7018988978165,13.4168466620031,14.2528308703091,13.5917009451689,13.2376046721223,14.0533062364278,14.8066499545932,14.5238345425324,8.48226973409958,14.7273175712542,14.5574975027866,8.87845167825826,14.5631514661427,14.2326978939195,8.48226973409958,15.3478933200056,6
14.5516193621482,15.5775814271106,15.5695531966635,14.2913924509842,15.1932790427104,15.9013707575598,14.079161248092,14.997019527478,15.5695531966635,17.6326957516561,17.6116841133218,7.67285162127369,17.4308759541746,17.610507402331,8.02801526301437,16.9628521157214,17.0254963336514,7.67285162127369,19.7639685509931,8
13.8511703981465,16.2746262352895,15.3320468099516,13.4194433247392,15.4904535156529,15.8250791916271,13.1320364926652,15.15197208093,15.3320468099516,19.4545389496146,20.2538535893063,6.61655750849585,19.0448039780023,20.081115039828,6.96782565061394,18.1444702998478,19.1442396145879,6.61655750849585,24.4089324586358,10
12.1620068505381,15.112816925,13.516000262649,11.6307805405727,14.0405141357454,14.2340222196672,11.2768754515801,13.4086346085637,13.516000262649,20.2121295423073,22.0571007991939,5.62473685017068,19.6695899948513,21.6932348859728,6.02792938500757,18.4615476611004,20.3885404236575,5.62473685017068,28.7267838216524,12
10.2887850129004,13.2525358041999,11.2147791395306,9.66089627115823,11.9738076820716,12.2027022211461,9.24721259035477,10.9072914888537,11.2147791395306,20.0605896702461,22.9186267116396,4.58536375406372,19.4455092639702,22.3207610800434,5.07160866899106,18.0481731427608,20.6637334880736,4.58536375406372,32.818420031773,14
8.36892825579379,11.0179162237326,8.82692711506872,7.72541948138782,9.61651224872418,9.99177286910348,7.27816061883943,8.26211759119736,8.82692711506872,19.7561205734308,23.4904210782393,3.70185240585395,19.0647071529514,22.6460761311628,4.27541459181815,17.3910467790598,20.4978209439082,3.70185240585395,37.4495863669426,16
6.60064582398517,8.77772944759914,6.62610546163024,6.00865759471985,7.3996885909811,7.89223909815255,5.52964140478344,5.89674128232697,6.62610546163024,19.2324030814604,23.754295531887,3.01310161144391,18.4847896168952,22.7163559472847,3.70373967804427,16.6859073633007,20.1505737020386,3.01310161144391,41.2690121152343,18
5.0186364000554,6.67984115048522,4.84041633701603,4.56061960462935,5.49715835586108,6.06878315646936,4.10559009781587,4.03672694663843,4.84041633701603,18.156349918376,23.1414349705033,2.3481916207039,17.4661910080125,21.9823403344359,3.14224939258563,15.5078025055563,18.9408107477322,2.3481916207039,44.5759819182719,20


==> data/revision1/data_diffR.csv <==
WMSE_p1_eq,WMSE_p1_lin,WMSE_p1_log,MSE_p1_eq,MSE_p1_lin,MSE_p1_log,eq_p1_eq,eq_p1_lin,eq_p1_log,WMSE_p2_eq,WMSE_p2_lin,WMSE_p2_log,MSE_p2_eq,MSE_p2_lin,MSE_p2_log,eq_p2_eq,eq_p2_lin,eq_p2_log,MMSE_cen_inff,R
0.00108505712311631,0.000673171290335684,0.000302466136287768,0.000802234018737488,0.000451289738297558,0.000813223248872361,0.000388987768290678,0.00011561653808445,0.000302466136287768,0.533978843493363,0.650203043522435,0.00578755262207228,0.419428992275591,0.473526891559079,0.0209637997218776,0.29171211536262,0.253911687588981,0.00578755262207228,44.4393328129352,100
0.0629891249787912,0.0499249789016862,0.0367792536003675,0.0543650423981852,0.0381852968884764,0.0597349632560035,0.0402759215597299,0.0186967984780305,0.0367792536003675,3.24627116958987,4.53177529775987,0.103440771968762,2.8680032911201,3.6466311632314,0.205250204949689,2.39006759775921,2.66593524214735,0.103440771968762,44.5156437081376,200
0.519218540770124,0.549757734513878,0.403972588136314,0.472417096508725,0.421916832520054,0.569323970183488,0.393640336978121,0.25484859493606,0.403972588136314,7.78496476839332,10.9742130492179,0.456639345399501,7.22120763834077,9.55161693868708,0.725178909617172,6.22968853909964,7.6405379691266,0.456639345399501,44.4801310519986,300
2.05241162488439,2.59766519235367,1.82251489581593,1.85605707020374,1.99585315279298,2.39991509581294,1.62238426162975,1.35741861420978,1.82251489581593,13.0076138955636,17.5149996827641,1.20063706447105,12.3297057818241,16.0819814894538,1.6955931041919,10.8214383657617,13.4938686567579,1.20063706447105,44.6343032590113,400
5.06734174410706,6.73925492124139,4.85104745195464,4.59447543470583,5.54084208962983,6.11189686712933,4.12402933710129,4.04734480620529,4.85104745195464,18.1374772574831,23.0721520841045,2.37345832631056,17.4773602596303,22.0016039399339,3.1592807919062,15.5416389004276,18.9907827060806,2.37345832631056,44.3110806518553,500
9.14066041423466,12.3968179380537,9.32637016091776,8.38509606526132,10.7405062136284,11.1609956496249,7.72408483542206,8.42719816388937,9.32637016091776,22.9779948318373,27.7480672901147,3.87901156471841,22.2443694918282,26.9224593663157,4.9817575795598,19.9476276937547,23.6082122723355,3.87901156471841,44.7964567701679,600
13.7253986978403,18.4998703427922,14.6813817377701,12.8143287892677,16.6583397944942,16.7607676539484,12.039710641388,14.04441581136,14.6813817377701,27.3301280702921,31.5678129239983,5.75358559701718,26.5712389582534,31.0250620549017,7.14860670773897,24.0940013448823,27.6149160711202,5.75358559701718,44.9529197124209,700
17.8538341166675,23.220173328106,19.5731379871806,17.0113149457956,21.6398905527003,21.6401084505945,16.1940121087859,19.1717457504793,19.5731379871806,30.6548453958109,34.1054991644042,7.66708284471878,29.9375820248223,33.8046323063865,9.42647374667162,27.5045904788304,30.4784918354146,7.66708284471878,44.4256451410349,800
22.0410963059081,27.5030045219591,24.2198562500731,21.2079984224604,26.0574163197389,26.2391711323708,20.3777092278558,23.8195752476056,24.2198562500731,33.7896584508462,36.5240628358085,9.75374026894139,33.1232019827758,36.3772252743202,11.8477063131435,30.7048067709551,33.0540058588819,9.75374026894139,44.687240449266,900
25.721994585465,30.5136946064733,28.0436633270173,24.9547917249712,29.361338657974,29.9706111327544,24.1205887847799,27.4032234582243,28.0436633270173,36.2057620361894,38.2272582371887,11.9711424188632,35.632469414843,38.2367468420176,14.3149319005981,33.434336948159,35.0985177823659,11.9711424188632,44.5843897097513,1000

